The case for OH suppression at near-infrared wavelengths

We calculate the advances in near-infrared astronomy made possible through the use of fibre Bragg gratings to selectively remove hydroxyl emission lines from the night sky spectrum. Fibre Bragg gratings should remove OH lines at high resolution (R=10,000), with high suppression (30dB) whilst maintaining high throughput (~90 per cent) between the lines. Devices currently under construction should remove 150 lines in each of the J and H bands, effectively making the night sky surface brightness ~4 magnitudes fainter. This background reduction is greater than the improvement adapative optics makes over natural seeing; photonic OH suppression is at least as important as adaptive optics for the future of cosmology. We present a model of the NIR sky spectrum, and show that the interline continuum is very faint (~80 ph/s/m^s/arcsec/micron on the ecliptic plane). We show that OH suppression by high dispersion, i.e. `resolving out' the skylines, cannot obtain the required level of sensitivity to reach the interline continuum due to scattering of light. The OH lines must be suppressed prior to dispersion. We have simulated observations employing fibre Bragg gratings of first light objects, high redshift galaxies and cool, low-mass stars. The simulations are of complete end-to-end systems from object to detector. The results demonstrate that fibre Bragg grating OH suppression will significantly advance our knowledge in many areas of astrophysics, and in particular will enable rest-frame ultra-violet observations of the Universe at the time of first light and reionisation.

==> referee.txt <==
We thank the referee for his or her comments.  Please find below my responses to the referee's comments, all of which have been addressed.

==============================================================

Referee's comment.

The abstract claims a performance level for fibre Bragg gratings which is as yet undemonstrated. I suggest saying "....Fibre Bragg gratings can potentially remove OH..." and "....currently under construction can potentially remove 150 lines...." or some such.


Reply. 

I have replaced the text with:

"Fibre Bragg gratings should remove OH lines at high resolution ($R=10,000$), with high suppression (30dB)  whilst maintaining high throughput ($\approx90$ per cent) between the lines.  Devices currently under construction should remove 150 lines in..."

to indicate uncertainty, but that the result is probable. 


Referee's comments:

Missing full stop line 55 page 4 LHS

missing "a" line 46 RHS page 5

fig 9 caption missing word "line". "...contributions from each line of the OH spectrum..."

fig 10 caption missing "of"

Reply:

All these typos have now been corrected.


Referee's comment.

line 42, page 13 RHS: dark current units make no sense. Presumably it is meant to be electrons per pixel per second.

Reply.

Correct, I have changed the units.

Referee's comment.

line 55. page 13, RHS: Surely it's the OH background that's reduced by a factor of 40 not the entire background? For example the zodiacal background is unchanged by the BFG.

Reply.

Correct.  However, since the interline continuum is dominated by scattered OH light (without FBGs), the suppression of the OH light before scattering (by FBGs) reduces the background over the entire spectral range.  I have changed the text to try to make the meaning clearer.


Referee's Comments:

line 60 LHS page 15: number density 0.1 - 10 has no units but it should have.

line 30, page 15, RHS: missing space "resolutionwas".

line 38, page 15, RHS: typo "allowing a detailed studies"

Reply.

Corrected.


Referee's Comments:

Figure 20: labeled arrows pointing at the IGM lines would be useful.


Reply.

Unfortunately I do not have this information.  The models were provided by private communication from Richard McMahon, and are based on Monte Carlo simulations of Ly-a forest, including metal lines, Lyman limit systems and damped Lyman alpha systems .  However, without knowing the details of the original simulations, which seem to have been lost, I do not know the redshifts of the intervening metal absorption systems and hence I can only guess at the identification of the lines.


Referee's Comment:

line 47, page 19, LHS: typo - bracket and space.

Reply.

Fixed.

